From LLM to Silicon: RL-Driven ASIC Architecture Exploration for On-Device AI Inference

We present an RL-driven compiler that jointly optimizes ASIC architecture, memory hierarchy, and workload partitioning for AI inference across 3nm to 28nm. The design space is formulated as a single Markov Decision Process with mixed discrete-continuous actions and a unified Power-Performance-Area (PPA) objective. Soft Actor-Critic (SAC) with Mixture-of-Experts gating explores the joint space of mesh topology, per-core microarchitecture, and operator placement. We validate on two workloads, Llama 3.1 8B FP16 (high-performance mode, 29809 tokens per second at 3nm) and SmolVLM (low-power mode, less than 13 mW at all nodes, 10 MHz). Across 7 process nodes, the RL automatically adapts mesh sizes and per-tile configurations, including heterogeneous FETCH, VLEN, and memory allocation without node-specific manual retuning.

==> data/llama_fp8_power_breakdown.csv <==
process_node,mesh,compute_mw,sram_mw,rom_read_mw,noc_mw,leakage_mw,total_mw,compute_pct,sram_pct,rom_pct,noc_pct,leakage_pct
5nm,13x13,768.1,183.8,1.7,204.4,385.1,1543.1,49.8,11.9,0.1,13.2,25.0
7nm,13x13,768.1,183.8,2.1,204.4,184.2,1342.6,57.2,13.7,0.2,15.2,13.7
10nm,12x12,721.2,157.0,2.5,174.4,137.8,1193.0,60.5,13.2,0.2,14.6,11.6
14nm,11x11,551.7,132.2,3.0,146.8,89.7,923.4,59.8,14.3,0.3,15.9,9.7
28nm,9x9,370.8,89.2,4.5,98.7,38.6,601.7,61.6,14.8,0.7,16.4,6.4


==> data/llama_fp8_ppa_summary.csv <==
process_node,mesh,freq_mhz,power_mw,perf_gops,area_mm2,score,tok_per_s,bottleneck,status
5nm,13x13,1000,4611.3,58200,856.2,0.2713,7851.54,wmem,BEST
7nm,13x13,1000,5913.8,58200,1145.2,0.6719,7851.54,wmem,OK
10nm,12x12,1000,7008.0,49700,1545.2,0.6815,6711.45,wmem,OK
14nm,11x11,1000,8099.5,41900,2051.2,0.6935,5658.98,wmem,OK
28nm,9x9,1000,10850.6,28300,3706.7,0.7319,3818.22,wmem,OK
22nm,,,,,,,,, RL infeasible


==> data/mesh_scaling_fp8_actual.csv <==
process_node,mesh_size,total_cores,scaling_factor,power_mw,perf_gops,area_mm2,ppa_score
3nm,46x46,2116,1.00x,66153.2,783000,668.2,0.115
5nm,31x32,992,0.47x,39231.8,299000,911.5,0.1245
7nm,35x36,1260,0.60x,52814.0,265000,1210.8,0.1367
10nm,32x34,1088,0.51x,43668.2,208000,1659.8,0.1446
14nm,30x32,960,0.45x,36452.5,141000,2180.8,0.1517
22nm,27x29,783,0.37x,29298.8,71800,3408.0,0.1609
28nm,26x27,702,0.33x,24151.8,64400,4291.7,0.1649


==> data/node_metrics_actual.csv <==
node_nm,mesh,power_mw,perf_gops,area_mm2,ppa_score,tok_s
3,41x42,51366.3,466364.0,648.4,0.974,29809.0
5,39x39,57152.9,338116.0,928.5,0.989,21612.0
7,33x34,46207.8,173899.0,1220.0,0.996,11115.0
10,26x27,25134.0,99939.0,1572.4,1.005,6388.0
14,21x22,14161.1,51072.0,1992.1,1.016,3264.0
22,16x16,7093.0,18077.0,2882.4,1.023,1155.0
28,11x12,3779.7,9744.0,3545.0,1.019,623.0


==> data/power_breakdown_fp8_actual.csv <==
process_node,mesh,compute_mw,sram_mw,rom_read_mw,noc_mw,leakage_mw,total_mw,compute_pct,sram_pct,rom_pct,noc_pct,leakage_pct
5nm,13x13,768.1,183.8,1.7,204.4,385.1,1543.1,49.8,11.9,0.1,13.2,25.0
7nm,13x13,768.1,183.8,2.1,204.4,184.2,1342.6,57.2,13.7,0.2,15.2,13.7
10nm,12x12,721.2,157.0,2.5,174.4,137.8,1193.0,60.5,13.2,0.2,14.6,11.6
14nm,11x11,551.7,132.2,3.0,146.8,89.7,923.4,59.8,14.3,0.3,15.9,9.7
28nm,9x9,370.8,89.2,4.5,98.7,38.6,601.7,61.6,14.8,0.7,16.4,6.4


==> data/ppa_by_node_fp8_actual.csv <==
process_node,mesh_config,cores,power_mw,perf_gops,area_mm2,ppa_score,tok_s
3nm,46x46,2116,138263,783000,701,0.1196,50059
5nm,31x32,992,82575,299000,933,0.1306,19129
7nm,35x36,1260,111513,265000,1258,0.1429,16923
10nm,32x34,1088,92213,208000,1724,0.1508,13310
14nm,30x32,960,77321,141000,2257,0.1579,9024
22nm,27x29,783,63936,71800,3561,0.1674,4591
28nm,26x27,702,57372,64400,4466,0.1721,4114


==> data/region_summary_actual.csv <==
region,avg_wmem_mb,avg_dflit_bits,avg_fetch,tile_count
Edge,10.21,6776.0,9.17,180
Inner,10.20,6776.0,9.14,172
Center,9.46,6776.0,8.31,1764


==> data/smolvlm_fp8_power_breakdown.csv <==
process_node,mesh,compute_mw,sram_mw,rom_read_mw,noc_mw,leakage_mw,total_mw,compute_pct,sram_pct,rom_pct,noc_pct,leakage_pct
5nm,4x4,278.2,17.8,0.1,44.2,45.6,385.8,72.1,4.6,0.0,11.4,11.8
10nm,3x4,96.4,8.2,0.1,20.0,67.9,192.6,50.0,4.3,0.0,10.4,35.3
14nm,3x4,96.4,8.2,0.1,20.0,52.8,177.5,54.3,4.6,0.0,11.3,29.7
22nm,3x3,103.5,8.3,0.1,20.0,22.7,154.6,66.9,5.4,0.1,13.0,14.7
28nm,3x3,103.5,8.3,0.1,20.0,22.7,154.7,66.9,5.4,0.1,12.9,14.7


==> data/smolvlm_fp8_ppa_summary.csv <==
process_node,mesh,freq_mhz,power_mw,perf_gops,area_mm2,score,tok_per_s,bottleneck,status
5nm,4x4,1000,2379.9,1860,81.3,0.0854,3121.01,cycle,BEST
10nm,3x4,1000,1422.6,1390,140.7,0.2684,2340.75,cycle,OK
14nm,3x4,1000,1573.5,1390,195.8,0.2753,2340.75,cycle,OK
22nm,3x3,1000,1445.4,1040,282.9,0.3095,1755.57,cycle,OK
28nm,3x3,1000,1751.0,1040,348.0,0.3188,1755.57,cycle,OK
7nm,,,,,,,,, RL infeasible

